The rebrightening of a ROSAT-selected tidal disruption event: repeated weak partial disruption flares from a quiescent galaxy?

The ROSAT-selected tidal disruption event (TDE) candidate RX J133157.6-324319.7 (J1331), was detected in 1993 as a bright (0.2-2 keV flux of $(1.0 \pm 0.1) \times 10^{-12}$ erg s$^{-1}$ cm$^{-2}$), ultra-soft ($kT=0.11 \pm 0.03$ keV) X-ray flare from a quiescent galaxy ($z=0.05189$). During its fifth All-Sky survey (eRASS5) in 2022, SRG/eROSITA detected the repeated flaring of J1331, where it had rebrightened to an observed 0.2-2 keV flux of $(6.0 \pm 0.7) \times 10^{-13}$ erg s$^{-1}$ cm$^{-2}$, with spectral properties ($kT=0.115 \pm 0.007$ keV) consistent with the ROSAT-observed flare $\sim$30 years earlier. In this work, we report on X-ray, UV, optical, and radio observations of this system. During a pointed XMM observation $\sim$17 days after the eRASS5 detection, J1331 was not detected in the 0.2-2 keV band, constraining the 0.2-2 keV flux to have decayed by a factor of $\gtrsim$40 over this period. Given the extremely low probability ($\sim5\times 10^{-6}$) of observing two independent full TDEs from the same galaxy over a 30 year period, we consider the variability seen in J1331 to be likely caused by two partial TDEs involving a star on an elliptical orbit around a black hole. J1331-like flares show faster rise and decay timescales ($\mathcal{O}(\mathrm{days})$) compared to standard TDE candidates, with neglible ongoing accretion at late times post-disruption between outbursts.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
